Stable optimisation-based scenario generation via game theoretic approach

Systematic scenario generation (SG) methods have emerged as an invaluable tool to handle uncertainty towards the efficient solution of stochastic programming (SP) problems. The quality of SG methods depends on their consistency to generate scenario sets which guarantee stability on solving SPs and lead to stochastic solutions of good quality. In this context, we delve into the optimisation-based Distribution and Moment Matching Problem (DMP) for scenario generation and propose a game-theoretic approach which is formulated as a Mixed-Integer Linear Programming (MILP) model. Nash bargaining approach is employed and the terms of the objective function regarding the statistical matching of the DMP are considered as players. Results from a capacity planning case study highlight the quality of the stochastic solutions obtained using MILP DMP models for scenario generation. Furthermore, the proposed game-theoretic extension of DMP enhances in-sample and out-of-sample stability with respect to the challenging problem of user-defined parameters variability.

==> journals_abbreviations.txt <==
Operations Research
Oper. Res.


Operations Research Letters
Oper. Res. Lett.


International Journal of Hydrogen Energy
Int. J. Hydrogen Energy.


Computer Aided Chemical Engineering
Comput. Aided Chem. Eng.


Computers \& Chemical Engineering
Comput. Chem. Eng.



Insurance: Mathematics and Economics
Insur. Math. Econ.



Mathematical Programming
Math. Program.


Computational Optimization and Applications
Comput. Optim. Appl.


Industrial and Engineering Chemistry Research
Ind. Eng. Chem. Res.



Wiley Interdisciplinary Reviews: Computational Statistics
Wiley Interdiscip. Rev. Comput. Stat.



Frontiers in Chemical Engineering
Front. chem. eng.


Journal of Computational and Applied Mathematics
J. Comput. Appl. Math.


Annals of Operations Research
Ann. Oper. Res.


International Journal of Electrical Power \& Energy Systems
Int. J. Electr. Power Energy Syst.



SIAM Review
SIAM Rev.



IEEE Transactions on Power Systems
IEEE Trans. Power Syst.


Energy
Energy J.


IET Renewable Power Generation
IET Renew. Power Gener.


Management Science
Manag. Sci.


Econometrica


Operations Research Letters
Oper. Res. Lett.


Applied Energy
Appl. Energy


Journal of Industrial and Management Optimization
J. Ind. Manag. Optim.


Computational Optimization and Applications
Comput. Optim. Appl. 


Computational Management Science
Comput. Manag. Sci.



IIE Transactions
IIE Trans.


The Operations Research Revolution



Chemical Engineering Research and Design
Chem. Eng. Res. Des.


Optimization and Engineering
 Optim. Eng.



The Annals of Mathematics
Ann. Math.



IEEE Transactions on Power Systems
IEEE Trans. Power Syst.


IEEE Access



SIAM Journal on Optimization
SIAM J. Optim.


INFORMS Tutorials in Operations Research



Journal of Economic Dynamics and Control
J. Econ. Dyn. Control.



Journal of Experimental Botany
J. Exp. Bot.


SSRN Electronic Journal



Journal of Statistical Mechanics: Theory and Experiment
J. Stat. Mech. Theory Exp.


Pacific Journal of Optimization
Pacific J. Optim.


OPSEARCH
Opsearch



Applied Stochastic Models in Business and Industry
Appl Stoch Models Bus Ind



AIChE Journal
AIChE J.



European Journal of Operational Research
Eur. J. Oper. Res.








